Learning Quadruped Locomotion using Bio-Inspired Neural Networks with Intrinsic Rhythmicity

Biological studies reveal that neural circuits located at the spinal cord called central pattern generator (CPG) oscillates and generates rhythmic signals, which are the underlying mechanism responsible for rhythmic locomotion behaviors of animals. Inspired by CPG's capability to naturally generate rhythmic patterns, researchers have attempted to create mathematical models of CPG and utilize them for the locomotion of legged robots. In this paper, we propose a network architecture that incorporates CPGs for rhythmic pattern generation and a multi-layer perceptron (MLP) network for sensory feedback. We also proposed a method that reformulates CPGs into a fully-differentiable stateless network, allowing CPGs and MLP to be jointly trained with gradient-based learning. The results show that our proposed method learned agile and dynamic locomotion policies which are capable of blind traversal over uneven terrain and resist external pushes. Simulation results also show that the learned policies are capable of self-modulating step frequency and step length to adapt to the locomotion velocity.

==> cover_letter.txt <==
Dear editors,

We are glad to submit our paper "Learning Quadruped Locomotion using Bio-Inspired Neural Networks with Intrinsic Rhythmicity" to IEEE Robotics and Automation Letters. 

Biological studies reveal that neural circuits located at the spinal cord called central pattern generator (CPG) oscillates and generates rhythmic signals, which are the underlying mechanism responsible for rhythmic locomotion behaviors of animals. Inspired by CPG's capability to naturally generate rhythmic patterns, researchers have attempted to create mathematical models of CPG and utilize them for the locomotion of legged robots.

In this work, we aim to utilize the natural rhythmicity of CPGs to generate rhythmic locomotion behaviors for quadruped robots. We propose a network architecture that incorporates CPGs for rhythmic pattern generation and a multi-layer perceptron (MLP) network for sensory feedback. We also proposed a method that reformulates CPGs into a fully-differentiable stateless network, allowing CPGs and MLP to be jointly trained with gradient-based learning.

The main contributions of this paper are:
1) We proposed a network architecture that combines CPGs and MLP network to generate rhythmic motions intrinsically without relying on external phase input. We name the network architecture as MLP-CPG.
2) We proposed an approach that reformulates CPGs into fully-differentiable networks. The CPG parameters and MLP parameters within the MLP-CPG network architecture can be jointly optimized with DRL.
3) We implemented the network architecture on a simulated quadruped robot and demonstrated the policy's capability to track user targets, and the robustness to environmental uncertainties.
4) The proposed network architecture is interpretable. Locomotion characteristics such as step frequency, step length, and gait pattern can be inferred from the CPG parameters.

We believe this manuscript is interesting for a wide readership in both the robotics and learning communities. And we thank you for your and reviewers' effort in reviewing this manuscript and look forward to hearing from you.

Best regards,
Chuanyu Yang, Can Pu, Tianqi Wei, Cong Wang, Zhibin Li
